HyGAL: Characterizing the Galactic ISM with observations of hydrides and other small molecules II. The absorption line survey with the IRAM 30 m telescope

As a complement to the HyGAL Stratospheric Observatory for Infrared Astronomy Legacy Program, we report the results of a ground-based absorption line survey of simple molecules in diffuse and translucent Galactic clouds. Using the Institut de Radioastronomie Millim\'etrique (IRAM) 30 m telescope, we surveyed molecular lines in the 2 mm and 3 mm wavelength ranges toward 15 millimeter continuum sources. These sources, which are all massive star-forming regions located mainly in the first and second quadrants of the Milky Way, form the subset of the HyGAL sample that can be observed by the IRAM 30 m telescope. We detected HCO$^+$ absorption lines toward 14 sightlines, toward which we identified 78 foreground cloud components, as well as lines from HCN, HNC, C$_2$H, and c-C$_3$H$_2$ toward most sightlines. In addition, CS and H$_2$S absorption lines are found toward at least half of the continuum sources. Static Meudon photodissociation region (PDR) isobaric models that consider ultraviolet-dominated chemistry were unable to reproduce the column densities of all seven molecular species by just a factor of a few, except for H$_2$S. The inclusion of other formation routes driven by turbulent dissipation could possibly explain the observed high column densities of these species in diffuse clouds. There is a tentative trend for H$_2$S and CS abundances relative to H$_2$ to be larger in diffuse clouds ($X$(H$_2$S) and $X$(CS) $\sim 10^{-8} - 10^{-7}$) than in translucent clouds ($X$(H$_2$S) and $X$(CS) $\sim 10^{-9} - 10^{-8}$) toward a small sample; however, a larger sample is required in order to confirm this trend. The derived H$_2$S column densities are higher than the values predicted from the isobaric PDR models, suggesting that chemical desorption of H$_2$S from sulfur-containing ice mantles may play a role in increasing the H$_2$S abundance.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

